Efficient Transfer Learning via Causal Bounds

Transfer learning seeks to accelerate sequential decision-making by leveraging offline data from related agents. However, data from heterogeneous sources that differ in observed features, distributions, or unobserved confounders often render causal effects non-identifiable and bias naive estimators. We address this by forming ambiguity sets of structural causal models defined via integral constraints on their joint densities. Optimizing any causal effect over these sets leads to generally non-convex programs whose solutions tightly bound the range of possible effects under heterogeneity or confounding. To solve these programs efficiently, we develop a hit-and-run sampler that explores the entire ambiguity set and, when paired with a local optimization oracle, produces causal bound estimates that converge almost surely to the true limits. We further accommodate estimation error by relaxing the ambiguity set and exploit the Lipschitz continuity of causal effects to establish precise error propagation guarantees. These causal bounds are then embedded into bandit algorithms via arm elimination and truncated UCB indices, yielding optimal gap-dependent and minimax regret bounds. To handle estimation error, we also develop a safe algorithm for incorporating noisy causal bounds. In the contextual-bandit setting with function approximation, our method uses causal bounds to prune both the function class and the per-context action set, achieving matching upper and lower regret bounds with only logarithmic dependence on function-class complexity. Our analysis precisely characterizes when and how causal side-information accelerates online learning, and experiments on synthetic benchmarks confirm substantial regret reductions in data-scarce or confounded regimes.

==> data/CEUpperBounds.csv <==
index,epsilon,la,ha
0,0.1,0.08171764004995463,0.7887462345229961
1,0.05,0.18171753410432268,0.6887460671946616
2,0.045,0.19171748418044873,0.6787460424697138
3,0.04,0.2017174368134545,0.6687460180886097
4,0.035,0.21171739037592432,0.6451586628372867
5,0.03,0.22171833101541577,0.6195678037557196
6,0.025,0.23234747588002935,0.5928467814561729
7,0.02,0.25465571438997386,0.5671547583596278
8,0.015,0.27993892213072546,0.5423953120865593
9,0.01,0.3052846388990439,0.516840127316868
10,0.006,0.32476569208690775,0.49709354216805457
11,0.004,0.334378375182336,0.48743331980615145
12,0.002,0.34353485109768706,0.47847507655977123
13,0.001,0.34816840739511223,0.4755266816322432
14,0.0,0.3526246082448326,0.4710907950126488


==> data/IGW+std_adaptive_repeat_50_K_10.csv <==
,0
0,0.0
1000,327.39262183530093
2000,536.0344622819159
3000,707.9473319220206
4000,880.3090449124211
5000,994.4818792991333
6000,1122.8189893771446
7000,1264.335585534176
8000,1401.5887778388046
9000,1488.1070065428546
10000,1586.8998886412876
11000,1678.1348892552546
12000,1792.7722557505167
13000,1901.6091709755415
14000,1980.254833995939
15000,2098.805688380556
16000,2206.517739905134
17000,2277.139185470531
18000,2363.0684610485264
19000,2430.658205884718
20000,2514.960516059332
21000,2576.580524923444
22000,2676.3133825081604
23000,2726.9218272579874
24000,2806.720872054213
25000,2868.5508620623946
26000,2975.569645625611
27000,3017.2322934461627
28000,3111.6420250254387
29000,3199.123509805213
30000,3239.5460958754393
31000,3355.4828026679993
32000,3401.054664154923
33000,3467.3572696532897
34000,3531.658575575087
35000,3590.773621594641
36000,3663.8955444452586
37000,3716.388656662781
38000,3742.035702904488
39000,3833.3619176681395
40000,3898.9900985245586
41000,3958.1077861869508
42000,4007.874918513655
43000,4072.3767551742094
44000,4121.718336801263
45000,4181.563412829915
46000,4221.72897969408
47000,4270.402806072232
48000,4347.174847142384
49000,4373.889616289975
50000,4469.898100075951
51000,4517.16480844421
52000,4581.218819609421
53000,4632.0147048223935
54000,4692.852277037745
55000,4742.439036235918
56000,4800.142057938931
57000,4848.889409314212
58000,4880.04284403135
59000,4977.711336366246
60000,5008.382868671977
61000,5068.509776002401
62000,5129.4669254289565
63000,5211.37545056559
64000,5230.618179841467
65000,5315.721401665077
66000,5341.0
67000,5393.438423157249
68000,5458.704560308971
69000,5474.6731218456425
70000,5539.0215497224535
71000,5543.349854557072
72000,5611.140680626027
73000,5661.949988631195
74000,5689.551573228581
75000,5755.9745735317565
76000,5788.430343141196
77000,5834.605506082074
78000,5894.87301490302
79000,5926.928549978548
80000,5975.10313239567
81000,5999.620823482095
82000,6025.360389552061
83000,6058.498427657407
84000,6103.2131376362695
85000,6152.716219269428
86000,6209.642247682282
87000,6222.2393336944015
88000,6307.335721083423
89000,6308.654599313281
90000,6392.047816146157
91000,6432.658776844061
92000,6471.859000541604
93000,6523.819190369233
94000,6533.011903918433
95000,6570.822585595754
96000,6650.528966356011
97000,6660.1685036537265
98000,6724.691143025089
99000,6793.766712695615
100000,6813.5679510721275
101000,6832.69356528096
102000,6903.846387733647
103000,6945.169514575039
104000,6986.693269894788
105000,7039.610032480877
106000,7094.1640786499875
107000,7093.9388681271885
108000,7172.190332434779
109000,7205.903322073019
110000,7239.733915310531
111000,7307.786597276757
112000,7328.622180933125
113000,7386.319912718175
114000,7406.934559427717
115000,7469.925174807837
116000,7493.317286585154
117000,7514.504385852423
118000,7584.307613277106
119000,7642.44843323295
120000,7666.877204187221
121000,7745.186955943793
122000,7724.642094665306
123000,7793.810649307727
124000,7868.4607960385
125000,7909.021125189179
126000,7911.140680626027
127000,7963.49008767289
128000,8024.026512488968
129000,8081.938762755101
130000,8088.009173925868


==> data/IGW+std_fixed_repeat_50_K_10.csv <==
,0
0,0.0
1000,1024.108235708595
2000,1634.0124990235902
3000,2099.166481891865
4000,2585.909959463509
5000,2942.447421720639
6000,3306.1354283138867
7000,3642.2125257065113
8000,4029.5642688551598
9000,4310.267230648161
10000,4594.819426289982
11000,4856.123018716905
12000,5111.5606844337435
13000,5376.3290377293515
14000,5617.990475758518
15000,5918.455769110573
16000,6175.351081023886
17000,6394.1507035255845
18000,6575.454026396537
19000,6801.881244234058
20000,6995.3697073148915
21000,7209.833240637718
22000,7395.869503516913
23000,7616.7648937501535
24000,7814.078929152599
25000,7973.92645070037
26000,8198.770274295915
27000,8400.21973408714
28000,8577.593404968055
29000,8811.854337314237
30000,9017.847531426029
31000,9221.587512195505
32000,9398.45821439442
33000,9596.683417795171
34000,9720.07016104511
35000,9886.05957629706
36000,10000.904734894522
37000,10154.432984175444
38000,10320.593489210603
39000,10460.248529406112
40000,10616.85566957395
41000,10778.06817125609
42000,10916.03080343874
43000,11033.175739328814
44000,11215.286177505537
45000,11323.395859827118
46000,11474.486503387769
47000,11625.537338242671
48000,11790.686990925386
49000,11937.368001283603
50000,12080.308344422783
51000,12218.691563623292
52000,12356.530427384663
53000,12500.74503604178
54000,12648.973932039009
55000,12786.884966918476
56000,12940.305598566787
57000,13062.09236811992
58000,13195.49927953741
59000,13396.780160696591
60000,13544.724044503506
61000,13700.7172174653
62000,13799.362087018497
63000,13946.687893271623
64000,14140.673962499071
65000,14273.90252224171
66000,14405.112944024368
67000,14467.527775784252
68000,14596.080260454724
69000,14680.766358913306
70000,14816.097324176999
71000,14923.297162322806
72000,15018.716711752895
73000,15136.5192299565
74000,15248.802883782195
75000,15357.763710994695
76000,15481.525047883308
77000,15535.45761229308
78000,15699.657571754557
79000,15761.091529629875
80000,15886.42101037176
81000,15968.870151777495
82000,16069.243757517737
83000,16197.24209198105
84000,16315.75628333801
85000,16448.660629510992
86000,16491.304333454693
87000,16609.43288716358
88000,16774.259203010817
89000,16834.322490908213
90000,16972.85852586667
91000,17058.501626892306
92000,17155.527009817168
93000,17311.466138874628
94000,17364.43212388128
95000,17462.911038667986
96000,17615.335745602548
97000,17683.876132375728
98000,17839.984848050033
99000,17940.42407008636
100000,18044.210229768734
101000,18140.928560706783
102000,18219.788267836022
103000,18389.92933878078
104000,18493.35560865417
105000,18538.419396477813
106000,18671.06015846672
107000,18740.23888520453
108000,18849.00714273567
109000,18970.008888713317
110000,19059.973556011337
111000,19233.48684179104
112000,19330.143638635902
113000,19438.966035559282
114000,19550.4842852439
115000,19626.32669502214
116000,19778.445685906605
117000,19890.93261606277
118000,19946.45151993395
119000,20071.968251968377
120000,20158.447618263832
121000,20255.65584062064
122000,20354.0930031405
123000,20462.276081686992
124000,20594.581649966498
125000,20729.36389055012
126000,20815.534463713117
127000,20911.171311798927
128000,21018.648777731207
129000,21108.017020660205
130000,21246.59402865522


==> data/IGW-std_adaptive_repeat_50_K_10.csv <==
,0
0,0.0
1000,278.60737816469907
2000,477.9655377180841
3000,632.0526680779793
4000,779.6909550875789
5000,925.5181207008667
6000,1051.1810106228554
7000,1165.664414465824
8000,1280.4112221611956
9000,1403.8929934571454
10000,1497.1001113587124
11000,1603.8651107447454
12000,1683.2277442494833
13000,1766.3908290244585
14000,1889.745166004061
15000,1965.194311619444
16000,2051.482260094866
17000,2154.860814529469
18000,2216.9315389514736
19000,2299.341794115282
20000,2363.039483940668
21000,2455.419475076556
22000,2503.68661749184
23000,2599.078172742013
24000,2667.2791279457865
25000,2755.449137937605
26000,2792.430354374389
27000,2900.7677065538373
28000,2958.3579749745613
29000,3020.8764901947866
30000,3136.453904124561
31000,3166.5171973320007
32000,3272.945335845077
33000,3346.6427303467103
34000,3394.341424424913
35000,3445.226378405359
36000,3482.1044555547414
37000,3543.611343337219
38000,3629.964297095512
39000,3650.6380823318605
40000,3697.0099014754414
41000,3753.8922138130492
42000,3816.125081486345
43000,3867.623244825791
44000,3930.281663198737
45000,3980.4365871700847
46000,4052.271020305919
47000,4113.597193927768
48000,4146.825152857616
49000,4238.110383710025
50000,4254.101899924049
51000,4322.835191555791
52000,4370.781180390579
53000,4427.9852951776065
54000,4483.147722962255
55000,4541.560963764082
56000,4595.857942061069
57000,4659.110590685788
58000,4739.95715596865
59000,4756.288663633754
60000,4835.617131328023
61000,4889.490223997599
62000,4940.5330745710435
63000,4968.62454943441
64000,5063.381820158533
65000,5086.278598334923
66000,5161.0
67000,5194.561576842752
68000,5215.295439691029
69000,5285.3268781543575
70000,5306.978450277546
71000,5388.650145442929
72000,5404.8593193739725
73000,5442.050011368805
74000,5500.448426771419
75000,5520.0254264682435
76000,5569.569656858804
77000,5609.394493917926
78000,5635.12698509698
79000,5689.071450021452
80000,5722.89686760433
81000,5786.379176517905
82000,5844.639610447939
83000,5899.501572342593
84000,5938.7868623637305
85000,5973.283780730572
86000,6000.357752317718
87000,6075.7606663055985
88000,6074.664278916577
89000,6161.345400686719
90000,6161.952183853843
91000,6207.341223155939
92000,6252.140999458396
93000,6286.180809630767
94000,6364.988096081567
95000,6413.177414404246
96000,6417.471033643989
97000,6493.8314963462735
98000,6511.308856974911
99000,6528.233287304385
100000,6596.4320489278725
101000,6663.30643471904
102000,6676.153612266353
103000,6720.830485424961
104000,6765.306730105212
105000,6796.389967519123
106000,6825.835921350013
107000,6914.0611318728115
108000,6919.809667565221
109000,6968.096677926981
110000,7018.266084689469
111000,7036.213402723243
112000,7101.377819066874
113000,7129.680087281825
114000,7193.065440572283
115000,7216.074825192163
116000,7278.682713414846
117000,7343.495614147577
118000,7359.692386722894
119000,7385.55156676705
120000,7447.122795812779
121000,7450.813044056207
122000,7557.357905334694
123000,7572.189350692273
124000,7581.5392039615
125000,7624.978874810821
126000,7704.859319373973
127000,7736.50991232711
128000,7759.973487511032
129000,7788.061237244899
130000,7869.990826074132


==> data/IGW-std_fixed_repeat_50_K_10.csv <==
,0
0,0.0
1000,903.8917642914051
2000,1473.9875009764098
3000,1948.8335181081354
4000,2386.090040536491
5000,2747.552578279361
6000,3091.8645716861133
7000,3453.7874742934887
8000,3784.4357311448402
9000,4081.732769351839
10000,4329.180573710018
11000,4595.876981283095
12000,4868.4393155662565
13000,5117.6709622706485
14000,5408.009524241482
15000,5641.544230889427
16000,5918.648918976114
17000,6141.849296474416
18000,6352.545973603463
19000,6524.118755765942
20000,6732.6302926851085
21000,6910.166759362282
22000,7120.130496483087
23000,7285.2351062498465
24000,7471.921070847401
25000,7702.07354929963
26000,7881.229725704085
27000,8067.780265912857
28000,8280.406595031945
29000,8448.145662685763
30000,8644.152468573973
31000,8824.412487804495
32000,9033.54178560558
33000,9205.316582204829
34000,9377.92983895489
35000,9499.94042370294
36000,9665.095265105478
37000,9807.567015824556
38000,9927.406510789397
39000,10077.751470593888
40000,10215.14433042605
41000,10337.93182874391
42000,10493.96919656126
43000,10668.824260671186
44000,10774.713822494465
45000,10946.60414017288
46000,11085.513496612231
47000,11230.462661757329
48000,11353.313009074614
49000,11488.631998716397
50000,11635.691655577217
51000,11781.308436376708
52000,11937.469572615337
53000,12085.25496395822
54000,12227.026067960991
55000,12387.115033081524
56000,12527.694401433213
57000,12693.90763188008
58000,12848.50072046259
59000,12951.219839303409
60000,13099.275955496494
61000,13241.2827825347
62000,13420.637912981503
63000,13559.312106728377
64000,13653.326037500929
65000,13802.09747775829
66000,13926.887055975632
67000,14080.472224215748
68000,14159.919739545276
69000,14287.233641086694
70000,14363.902675823001
71000,14468.702837677194
72000,14581.283288247105
73000,14681.4807700435
74000,14777.197116217805
75000,14888.236289005305
76000,14972.474952116692
77000,15128.54238770692
78000,15174.342428245443
79000,15334.908470370125
80000,15427.57898962824
81000,15553.129848222505
82000,15658.756242482263
83000,15746.75790801895
84000,15848.24371666199
85000,15933.33937048901
86000,16096.695666545307
87000,16188.56711283642
88000,16237.74079698918
89000,16393.677509091787
90000,16471.14147413333
91000,16597.498373107694
92000,16720.472990182832
93000,16772.533861125372
94000,16933.56787611872
95000,17047.088961332014
96000,17108.664254397452
97000,17256.123867624272
98000,17312.015151949967
99000,17423.57592991364
100000,17539.789770231262
101000,17665.071439293217
102000,17790.211732163974
103000,17838.07066121922
104000,17944.64439134583
105000,18113.580603522187
106000,18188.93984153328
107000,18329.76111479547
108000,18428.99285726433
109000,18519.991111286687
110000,18644.026443988663
111000,18682.513158208963
112000,18807.85636136409
113000,18909.033964440718
114000,19025.5157147561
115000,19157.67330497786
116000,19221.554314093395
117000,19327.067383937225
118000,19487.54848006605
119000,19568.031748031623
120000,19695.552381736168
121000,19814.34415937936
122000,19923.9069968595
123000,20023.723918313008
124000,20095.418350033502
125000,20176.63610944988
126000,20300.465536286887
127000,20414.828688201076
128000,20509.351222268793
129000,20637.982979339795
130000,20717.40597134478


==> data/IGW_mean_adaptive_repeat_50_K_10.csv <==
,0
0,0.0
1000,303.0
2000,507.0
3000,670.0
4000,830.0
5000,960.0
6000,1087.0
7000,1215.0
8000,1341.0
9000,1446.0
10000,1542.0
11000,1641.0
12000,1738.0
13000,1834.0
14000,1935.0
15000,2032.0
16000,2129.0
17000,2216.0
18000,2290.0
19000,2365.0
20000,2439.0
21000,2516.0
22000,2590.0
23000,2663.0
24000,2737.0
25000,2812.0
26000,2884.0
27000,2959.0
28000,3035.0
29000,3110.0
30000,3188.0
31000,3261.0
32000,3337.0
33000,3407.0
34000,3463.0
35000,3518.0
36000,3573.0
37000,3630.0
38000,3686.0
39000,3742.0
40000,3798.0
41000,3856.0
42000,3912.0
43000,3970.0
44000,4026.0
45000,4081.0
46000,4137.0
47000,4192.0
48000,4247.0
49000,4306.0
50000,4362.0
51000,4420.0
52000,4476.0
53000,4530.0
54000,4588.0
55000,4642.0
56000,4698.0
57000,4754.0
58000,4810.0
59000,4867.0
60000,4922.0
61000,4979.0
62000,5035.0
63000,5090.0
64000,5147.0
65000,5201.0
66000,5251.0
67000,5294.0
68000,5337.0
69000,5380.0
70000,5423.0
71000,5466.0
72000,5508.0
73000,5552.0
74000,5595.0
75000,5638.0
76000,5679.0
77000,5722.0
78000,5765.0
79000,5808.0
80000,5849.0
81000,5893.0
82000,5935.0
83000,5979.0
84000,6021.0
85000,6063.0
86000,6105.0
87000,6149.0
88000,6191.0
89000,6235.0
90000,6277.0
91000,6320.0
92000,6362.0
93000,6405.0
94000,6449.0
95000,6492.0
96000,6534.0
97000,6577.0
98000,6618.0
99000,6661.0
100000,6705.0
101000,6748.0
102000,6790.0
103000,6833.0
104000,6876.0
105000,6918.0
106000,6960.0
107000,7004.0
108000,7046.0
109000,7087.0
110000,7129.0
111000,7172.0
112000,7215.0
113000,7258.0
114000,7300.0
115000,7343.0
116000,7386.0
117000,7429.0
118000,7472.0
119000,7514.0
120000,7557.0
121000,7598.0
122000,7641.0
123000,7683.0
124000,7725.0
125000,7767.0
126000,7808.0
127000,7850.0
128000,7892.0
129000,7935.0
130000,7979.0


==> data/IGW_mean_fixed_repeat_50_K_10.csv <==
,0
0,0.0
1000,964.0
2000,1554.0
3000,2024.0
4000,2486.0
5000,2845.0
6000,3199.0
7000,3548.0
8000,3907.0
9000,4196.0
10000,4462.0
11000,4726.0
12000,4990.0
13000,5247.0
14000,5513.0
15000,5780.0
16000,6047.0
17000,6268.0
18000,6464.0
19000,6663.0
20000,6864.0
21000,7060.0
22000,7258.0
23000,7451.0
24000,7643.0
25000,7838.0
26000,8040.0
27000,8234.0
28000,8429.0
29000,8630.0
30000,8831.0
31000,9023.0
32000,9216.0
33000,9401.0
34000,9549.0
35000,9693.0
36000,9833.0
37000,9981.0
38000,10124.0
39000,10269.0
40000,10416.0
41000,10558.0
42000,10705.0
43000,10851.0
44000,10995.0
45000,11135.0
46000,11280.0
47000,11428.0
48000,11572.0
49000,11713.0
50000,11858.0
51000,12000.0
52000,12147.0
53000,12293.0
54000,12438.0
55000,12587.0
56000,12734.0
57000,12878.0
58000,13022.0
59000,13174.0
60000,13322.0
61000,13471.0
62000,13610.0
63000,13753.0
64000,13897.0
65000,14038.0
66000,14166.0
67000,14274.0
68000,14378.0
69000,14484.0
70000,14590.0
71000,14696.0
72000,14800.0
73000,14909.0
74000,15013.0
75000,15123.0
76000,15227.0
77000,15332.0
78000,15437.0
79000,15548.0
80000,15657.0
81000,15761.0
82000,15864.0
83000,15972.0
84000,16082.0
85000,16191.0
86000,16294.0
87000,16399.0
88000,16506.0
89000,16614.0
90000,16722.0
91000,16828.0
92000,16938.0
93000,17042.0
94000,17149.0
95000,17255.0
96000,17362.0
97000,17470.0
98000,17576.0
99000,17682.0
100000,17792.0
101000,17903.0
102000,18005.0
103000,18114.0
104000,18219.0
105000,18326.0
106000,18430.0
107000,18535.0
108000,18639.0
109000,18745.0
110000,18852.0
111000,18958.0
112000,19069.0
113000,19174.0
114000,19288.0
115000,19392.0
116000,19500.0
117000,19609.0
118000,19717.0
119000,19820.0
120000,19927.0
121000,20035.0
122000,20139.0
123000,20243.0
124000,20345.0
125000,20453.0
126000,20558.0
127000,20663.0
128000,20764.0
129000,20873.0
130000,20982.0

